Approaching the Gaussian channel capacity with APSK constellations

We consider the Gaussian channel with power constraint P. A gap exists between the channel capacity and the highest achievable rate of equiprobable uniformly spaced signal. Several approaches enable to overcome this limitation such as constellations with non-uniform probability or constellation shaping. In this letter, we focus on constellation shaping. We give a construction of amplitude and phase-shift keying (APSK) constellations with equiprobable signaling that achieve the Gaussian capacity as the number of constellation points goes to infinity.

==> images/part2/Constellations/apsk64.dat <==
1.538360e+00	6.372097e-01
6.372097e-01	1.538360e+00
-6.372097e-01	1.538360e+00
-1.538360e+00	6.372097e-01
-1.538360e+00	-6.372097e-01
-6.372097e-01	-1.538360e+00
6.372097e-01	-1.538360e+00
1.538360e+00	-6.372097e-01
1.195336e+00	4.951244e-01
4.951244e-01	1.195336e+00
-4.951244e-01	1.195336e+00
-1.195336e+00	4.951244e-01
-1.195336e+00	-4.951244e-01
-4.951244e-01	-1.195336e+00
4.951244e-01	-1.195336e+00
1.195336e+00	-4.951244e-01
9.963992e-01	4.127221e-01
4.127221e-01	9.963992e-01
-4.127221e-01	9.963992e-01
-9.963992e-01	4.127221e-01
-9.963992e-01	-4.127221e-01
-4.127221e-01	-9.963992e-01
4.127221e-01	-9.963992e-01
9.963992e-01	-4.127221e-01
8.400085e-01	3.479429e-01
3.479429e-01	8.400085e-01
-3.479429e-01	8.400085e-01
-8.400085e-01	3.479429e-01
-8.400085e-01	-3.479429e-01
-3.479429e-01	-8.400085e-01
3.479429e-01	-8.400085e-01
8.400085e-01	-3.479429e-01
7.007881e-01	2.902760e-01
2.902760e-01	7.007881e-01
-2.902760e-01	7.007881e-01
-7.007881e-01	2.902760e-01
-7.007881e-01	-2.902760e-01
-2.902760e-01	-7.007881e-01
2.902760e-01	-7.007881e-01
7.007881e-01	-2.902760e-01
5.655271e-01	2.342490e-01
2.342490e-01	5.655271e-01
-2.342490e-01	5.655271e-01
-5.655271e-01	2.342490e-01
-5.655271e-01	-2.342490e-01
-2.342490e-01	-5.655271e-01
2.342490e-01	-5.655271e-01
5.655271e-01	-2.342490e-01
4.209885e-01	1.743791e-01
1.743791e-01	4.209885e-01
-1.743791e-01	4.209885e-01
-4.209885e-01	1.743791e-01
-4.209885e-01	-1.743791e-01
-1.743791e-01	-4.209885e-01
1.743791e-01	-4.209885e-01
4.209885e-01	-1.743791e-01
2.347064e-01	9.721856e-02
9.721856e-02	2.347064e-01
-9.721856e-02	2.347064e-01
-2.347064e-01	9.721856e-02
-2.347064e-01	-9.721856e-02
-9.721856e-02	-2.347064e-01
9.721856e-02	-2.347064e-01
2.347064e-01	-9.721856e-02


==> images/part2/Constellations/qam64.dat <==
-1.080123e+00	-1.080123e+00
-1.080123e+00	-7.715167e-01
-1.080123e+00	-4.629100e-01
-1.080123e+00	-1.543033e-01
-1.080123e+00	1.543033e-01
-1.080123e+00	4.629100e-01
-1.080123e+00	7.715167e-01
-1.080123e+00	1.080123e+00
-7.715167e-01	-1.080123e+00
-7.715167e-01	-7.715167e-01
-7.715167e-01	-4.629100e-01
-7.715167e-01	-1.543033e-01
-7.715167e-01	1.543033e-01
-7.715167e-01	4.629100e-01
-7.715167e-01	7.715167e-01
-7.715167e-01	1.080123e+00
-4.629100e-01	-1.080123e+00
-4.629100e-01	-7.715167e-01
-4.629100e-01	-4.629100e-01
-4.629100e-01	-1.543033e-01
-4.629100e-01	1.543033e-01
-4.629100e-01	4.629100e-01
-4.629100e-01	7.715167e-01
-4.629100e-01	1.080123e+00
-1.543033e-01	-1.080123e+00
-1.543033e-01	-7.715167e-01
-1.543033e-01	-4.629100e-01
-1.543033e-01	-1.543033e-01
-1.543033e-01	1.543033e-01
-1.543033e-01	4.629100e-01
-1.543033e-01	7.715167e-01
-1.543033e-01	1.080123e+00
1.543033e-01	-1.080123e+00
1.543033e-01	-7.715167e-01
1.543033e-01	-4.629100e-01
1.543033e-01	-1.543033e-01
1.543033e-01	1.543033e-01
1.543033e-01	4.629100e-01
1.543033e-01	7.715167e-01
1.543033e-01	1.080123e+00
4.629100e-01	-1.080123e+00
4.629100e-01	-7.715167e-01
4.629100e-01	-4.629100e-01
4.629100e-01	-1.543033e-01
4.629100e-01	1.543033e-01
4.629100e-01	4.629100e-01
4.629100e-01	7.715167e-01
4.629100e-01	1.080123e+00
7.715167e-01	-1.080123e+00
7.715167e-01	-7.715167e-01
7.715167e-01	-4.629100e-01
7.715167e-01	-1.543033e-01
7.715167e-01	1.543033e-01
7.715167e-01	4.629100e-01
7.715167e-01	7.715167e-01
7.715167e-01	1.080123e+00
1.080123e+00	-1.080123e+00
1.080123e+00	-7.715167e-01
1.080123e+00	-4.629100e-01
1.080123e+00	-1.543033e-01
1.080123e+00	1.543033e-01
1.080123e+00	4.629100e-01
1.080123e+00	7.715167e-01
1.080123e+00	1.080123e+00


==> images/part2/Gap_to_Capacity/gapCapacityAPSK_-5db.dat <==
2	4.595841e-02	3.504508e-01	3.964092e-01
3	5.030101e-03	3.913791e-01	3.964092e-01
4	6.905207e-04	3.957186e-01	3.964092e-01
5	2.217617e-04	3.961874e-01	3.964092e-01
6	1.514523e-04	3.962577e-01	3.964092e-01
7	1.265351e-04	3.962826e-01	3.964092e-01
8	1.084745e-04	3.963007e-01	3.964092e-01
9	9.505759e-05	3.963141e-01	3.964092e-01
10	8.420854e-05	3.963250e-01	3.964092e-01
11	7.524053e-05	3.963339e-01	3.964092e-01
12	6.770190e-05	3.963415e-01	3.964092e-01
13	6.127512e-05	3.963479e-01	3.964092e-01
14	5.635233e-05	3.963528e-01	3.964092e-01
15	5.089863e-05	3.963583e-01	3.964092e-01
16	4.664962e-05	3.963625e-01	3.964092e-01
17	4.288315e-05	3.963663e-01	3.964092e-01
18	3.952184e-05	3.963696e-01	3.964092e-01
19	3.670429e-05	3.963725e-01	3.964092e-01
20	3.451982e-05	3.963746e-01	3.964092e-01
21	3.137109e-05	3.963778e-01	3.964092e-01
22	2.917308e-05	3.963800e-01	3.964092e-01
23	2.719245e-05	3.963820e-01	3.964092e-01
24	2.563880e-05	3.963835e-01	3.964092e-01
25	2.334115e-05	3.963858e-01	3.964092e-01
26	2.172340e-05	3.963874e-01	3.964092e-01
27	2.033642e-05	3.963888e-01	3.964092e-01
28	1.882650e-05	3.963903e-01	3.964092e-01
29	1.766434e-05	3.963915e-01	3.964092e-01
30	1.652017e-05	3.963926e-01	3.964092e-01
31	1.532202e-05	3.963938e-01	3.964092e-01
32	1.422806e-05	3.963949e-01	3.964092e-01
33	1.308648e-05	3.963961e-01	3.964092e-01
34	1.213656e-05	3.963970e-01	3.964092e-01
35	1.123967e-05	3.963979e-01	3.964092e-01


==> images/part2/Gap_to_Capacity/gapCapacityAPSK_0db.dat <==
2	2.573541e-01	7.426459e-01	1.000000e+00
3	6.634966e-02	9.336503e-01	1.000000e+00
4	1.915034e-02	9.808497e-01	1.000000e+00
5	7.332564e-03	9.926674e-01	1.000000e+00
6	4.143533e-03	9.958565e-01	1.000000e+00
7	3.078470e-03	9.969215e-01	1.000000e+00
8	2.571682e-03	9.974283e-01	1.000000e+00
9	2.244107e-03	9.977559e-01	1.000000e+00
10	1.996998e-03	9.980030e-01	1.000000e+00
11	1.798541e-03	9.982015e-01	1.000000e+00
12	1.634485e-03	9.983655e-01	1.000000e+00
13	1.496435e-03	9.985036e-01	1.000000e+00
14	1.380085e-03	9.986199e-01	1.000000e+00
15	1.277126e-03	9.987229e-01	1.000000e+00
16	1.188669e-03	9.988113e-01	1.000000e+00
17	1.111257e-03	9.988887e-01	1.000000e+00
18	1.042707e-03	9.989573e-01	1.000000e+00
19	9.812016e-04	9.990188e-01	1.000000e+00
20	9.260565e-04	9.990739e-01	1.000000e+00
21	8.765909e-04	9.991234e-01	1.000000e+00
22	8.319987e-04	9.991680e-01	1.000000e+00
23	7.912468e-04	9.992088e-01	1.000000e+00
24	7.545508e-04	9.992454e-01	1.000000e+00
25	7.197878e-04	9.992802e-01	1.000000e+00
26	6.884367e-04	9.993116e-01	1.000000e+00
27	6.596505e-04	9.993403e-01	1.000000e+00
28	6.332706e-04	9.993667e-01	1.000000e+00
29	6.081575e-04	9.993918e-01	1.000000e+00
30	5.850346e-04	9.994150e-01	1.000000e+00
31	5.632901e-04	9.994367e-01	1.000000e+00
32	5.435738e-04	9.994564e-01	1.000000e+00
33	5.245297e-04	9.994755e-01	1.000000e+00
34	5.068305e-04	9.994932e-01	1.000000e+00
35	4.902180e-04	9.995098e-01	1.000000e+00


==> images/part2/Gap_to_Capacity/gapCapacityAPSK_10db.dat <==
2	1.935679e+00	1.523753e+00	3.459432e+00
3	1.194325e+00	2.265107e+00	3.459432e+00
4	7.635670e-01	2.695865e+00	3.459432e+00
5	5.019975e-01	2.957434e+00	3.459432e+00
6	3.360238e-01	3.123408e+00	3.459432e+00
7	2.281002e-01	3.231331e+00	3.459432e+00
8	1.572760e-01	3.302156e+00	3.459432e+00
9	1.106667e-01	3.348765e+00	3.459432e+00
10	7.994003e-02	3.379492e+00	3.459432e+00
11	5.961378e-02	3.399818e+00	3.459432e+00
12	4.607588e-02	3.413356e+00	3.459432e+00
13	3.696295e-02	3.422469e+00	3.459432e+00
14	3.072431e-02	3.428707e+00	3.459432e+00
15	2.635857e-02	3.433073e+00	3.459432e+00
16	2.321739e-02	3.436214e+00	3.459432e+00
17	2.088303e-02	3.438549e+00	3.459432e+00
18	1.908657e-02	3.440345e+00	3.459432e+00
19	1.765611e-02	3.441776e+00	3.459432e+00
20	1.647937e-02	3.442952e+00	3.459432e+00
21	1.548434e-02	3.443947e+00	3.459432e+00
22	1.462370e-02	3.444808e+00	3.459432e+00
23	1.386584e-02	3.445566e+00	3.459432e+00
24	1.318926e-02	3.446242e+00	3.459432e+00
25	1.257888e-02	3.446853e+00	3.459432e+00
26	1.202380e-02	3.447408e+00	3.459432e+00
27	1.151586e-02	3.447916e+00	3.459432e+00
28	1.104874e-02	3.448383e+00	3.459432e+00
29	1.061740e-02	3.448814e+00	3.459432e+00
30	1.021774e-02	3.449214e+00	3.459432e+00
31	9.846304e-03	3.449585e+00	3.459432e+00
32	9.500185e-03	3.449931e+00	3.459432e+00
33	9.176871e-03	3.450255e+00	3.459432e+00
34	8.874190e-03	3.450557e+00	3.459432e+00
35	8.590237e-03	3.450841e+00	3.459432e+00


==> images/part2/Gap_to_Capacity/gapCapacityAPSK_10dbzoom.dat <==
20	1.647937e-02	3.442952e+00	3.459432e+00
21	1.548434e-02	3.443947e+00	3.459432e+00
22	1.462370e-02	3.444808e+00	3.459432e+00
23	1.386584e-02	3.445566e+00	3.459432e+00
24	1.318926e-02	3.446242e+00	3.459432e+00
25	1.257888e-02	3.446853e+00	3.459432e+00
26	1.202380e-02	3.447408e+00	3.459432e+00
27	1.151586e-02	3.447916e+00	3.459432e+00
28	1.104874e-02	3.448383e+00	3.459432e+00
29	1.061740e-02	3.448814e+00	3.459432e+00
30	1.021774e-02	3.449214e+00	3.459432e+00
31	9.846304e-03	3.449585e+00	3.459432e+00
32	9.500185e-03	3.449931e+00	3.459432e+00
33	9.176871e-03	3.450255e+00	3.459432e+00
34	8.874190e-03	3.450557e+00	3.459432e+00
35	8.590237e-03	3.450841e+00	3.459432e+00


==> images/part2/Gap_to_Capacity/gapCapacityAPSK_15db.dat <==
2	3.139950e+00	1.887857e+00	5.027808e+00
3	2.220719e+00	2.807089e+00	5.027808e+00
4	1.654990e+00	3.372818e+00	5.027808e+00
5	1.263078e+00	3.764730e+00	5.027808e+00
6	9.815849e-01	4.046223e+00	5.027808e+00
7	7.726487e-01	4.255159e+00	5.027808e+00
8	6.131724e-01	4.414635e+00	5.027808e+00
9	4.892918e-01	4.538516e+00	5.027808e+00
10	3.920965e-01	4.635711e+00	5.027808e+00
11	3.154001e-01	4.712408e+00	5.027808e+00
12	2.546813e-01	4.773126e+00	5.027808e+00
13	2.065240e-01	4.821284e+00	5.027808e+00
14	1.682885e-01	4.859519e+00	5.027808e+00
15	1.379156e-01	4.889892e+00	5.027808e+00
16	1.137764e-01	4.914031e+00	5.027808e+00
17	9.458039e-02	4.933227e+00	5.027808e+00
18	7.930214e-02	4.948506e+00	5.027808e+00
19	6.712744e-02	4.960680e+00	5.027808e+00
20	5.740567e-02	4.970402e+00	5.027808e+00
21	4.962664e-02	4.978181e+00	5.027808e+00
22	4.338056e-02	4.984427e+00	5.027808e+00
23	3.834540e-02	4.989462e+00	5.027808e+00
24	3.426888e-02	4.993539e+00	5.027808e+00
25	3.094620e-02	4.996861e+00	5.027808e+00
26	2.822284e-02	4.999585e+00	5.027808e+00
27	2.597231e-02	5.001835e+00	5.027808e+00
28	2.409761e-02	5.003710e+00	5.027808e+00
29	2.252186e-02	5.005286e+00	5.027808e+00
30	2.118292e-02	5.006625e+00	5.027808e+00
31	2.003573e-02	5.007772e+00	5.027808e+00
32	1.903984e-02	5.008768e+00	5.027808e+00
33	1.816861e-02	5.009639e+00	5.027808e+00
34	1.739780e-02	5.010410e+00	5.027808e+00
35	1.670916e-02	5.011099e+00	5.027808e+00


==> images/part2/Gap_to_Capacity/gapCapacityAPSK_15dbzoom.dat <==
20	5.740567e-02	4.970402e+00	5.027808e+00
21	4.962664e-02	4.978181e+00	5.027808e+00
22	4.338056e-02	4.984427e+00	5.027808e+00
23	3.834540e-02	4.989462e+00	5.027808e+00
24	3.426888e-02	4.993539e+00	5.027808e+00
25	3.094620e-02	4.996861e+00	5.027808e+00
26	2.822284e-02	4.999585e+00	5.027808e+00
27	2.597231e-02	5.001835e+00	5.027808e+00
28	2.409761e-02	5.003710e+00	5.027808e+00
29	2.252186e-02	5.005286e+00	5.027808e+00
30	2.118292e-02	5.006625e+00	5.027808e+00
31	2.003573e-02	5.007772e+00	5.027808e+00
32	1.903984e-02	5.008768e+00	5.027808e+00
33	1.816861e-02	5.009639e+00	5.027808e+00
34	1.739780e-02	5.010410e+00	5.027808e+00
35	1.670916e-02	5.011099e+00	5.027808e+00


==> images/part2/Gap_to_Capacity/gapCapacityAPSK_20db.dat <==
2	4.659872e+00	1.998339e+00	6.658211e+00
3	3.520709e+00	3.137502e+00	6.658211e+00
4	2.781983e+00	3.876229e+00	6.658211e+00
5	2.273568e+00	4.384643e+00	6.658211e+00
6	1.900075e+00	4.758136e+00	6.658211e+00
7	1.611793e+00	5.046419e+00	6.658211e+00
8	1.382380e+00	5.275832e+00	6.658211e+00
9	1.195329e+00	5.462882e+00	6.658211e+00
10	1.039649e+00	5.618563e+00	6.658211e+00
11	9.080165e-01	5.750195e+00	6.658211e+00
12	7.954749e-01	5.862737e+00	6.658211e+00
13	6.985151e-01	5.959696e+00	6.658211e+00
14	6.145213e-01	6.043690e+00	6.658211e+00
15	5.414635e-01	6.116748e+00	6.658211e+00
16	4.777233e-01	6.180488e+00	6.658211e+00
17	4.219843e-01	6.236227e+00	6.658211e+00
18	3.731575e-01	6.285054e+00	6.658211e+00
19	3.303299e-01	6.327882e+00	6.658211e+00
20	2.927284e-01	6.365483e+00	6.658211e+00
21	2.596915e-01	6.398520e+00	6.658211e+00
22	2.306496e-01	6.427562e+00	6.658211e+00
23	2.051100e-01	6.453101e+00	6.658211e+00
24	1.826438e-01	6.475568e+00	6.658211e+00
25	1.628766e-01	6.495335e+00	6.658211e+00
26	1.454816e-01	6.512730e+00	6.658211e+00
27	1.301711e-01	6.528040e+00	6.658211e+00
28	1.166930e-01	6.541519e+00	6.658211e+00
29	1.048262e-01	6.553385e+00	6.658211e+00
30	9.437529e-02	6.563836e+00	6.658211e+00
31	8.516956e-02	6.573042e+00	6.658211e+00
32	7.705728e-02	6.581154e+00	6.658211e+00
33	6.990626e-02	6.588305e+00	6.658211e+00
34	6.359952e-02	6.594612e+00	6.658211e+00
35	5.803411e-02	6.600177e+00	6.658211e+00


==> images/part2/Gap_to_Capacity/gapCapacityAPSK_5db.dat <==
2	9.026781e-01	1.154695e+00	2.057373e+00
3	4.124910e-01	1.644882e+00	2.057373e+00
4	1.967746e-01	1.860599e+00	2.057373e+00
5	9.888600e-02	1.958487e+00	2.057373e+00
6	5.367480e-02	2.003698e+00	2.057373e+00
7	3.246623e-02	2.024907e+00	2.057373e+00
8	2.219857e-02	2.035175e+00	2.057373e+00
9	1.691841e-02	2.040455e+00	2.057373e+00
10	1.393795e-02	2.043435e+00	2.057373e+00
11	1.205317e-02	2.045320e+00	2.057373e+00
12	1.072439e-02	2.046649e+00	2.057373e+00
13	9.705630e-03	2.047668e+00	2.057373e+00
14	8.879925e-03	2.048493e+00	2.057373e+00
15	8.187363e-03	2.049186e+00	2.057373e+00
16	7.593982e-03	2.049779e+00	2.057373e+00
17	7.078338e-03	2.050295e+00	2.057373e+00
18	6.625612e-03	2.050748e+00	2.057373e+00
19	6.224866e-03	2.051148e+00	2.057373e+00
20	5.867685e-03	2.051506e+00	2.057373e+00
21	5.547396e-03	2.051826e+00	2.057373e+00
22	5.258649e-03	2.052115e+00	2.057373e+00
23	4.997072e-03	2.052376e+00	2.057373e+00
24	4.759053e-03	2.052614e+00	2.057373e+00
25	4.541611e-03	2.052832e+00	2.057373e+00
26	4.342220e-03	2.053031e+00	2.057373e+00
27	4.158747e-03	2.053214e+00	2.057373e+00
28	3.989404e-03	2.053384e+00	2.057373e+00
29	3.832632e-03	2.053541e+00	2.057373e+00
30	3.687104e-03	2.053686e+00	2.057373e+00
31	3.551687e-03	2.053822e+00	2.057373e+00
32	3.425370e-03	2.053948e+00	2.057373e+00
33	3.307268e-03	2.054066e+00	2.057373e+00
34	3.196632e-03	2.054177e+00	2.057373e+00
35	3.092780e-03	2.054280e+00	2.057373e+00


==> images/part2/Gap_to_Capacity/gapCapacityAPSK_5dbzoom.dat <==
20	5.867685e-03	2.051506e+00	2.057373e+00
21	5.547396e-03	2.051826e+00	2.057373e+00
22	5.258649e-03	2.052115e+00	2.057373e+00
23	4.997072e-03	2.052376e+00	2.057373e+00
24	4.759053e-03	2.052614e+00	2.057373e+00
25	4.541611e-03	2.052832e+00	2.057373e+00
26	4.342220e-03	2.053031e+00	2.057373e+00
27	4.158747e-03	2.053214e+00	2.057373e+00
28	3.989404e-03	2.053384e+00	2.057373e+00
29	3.832632e-03	2.053541e+00	2.057373e+00
30	3.687104e-03	2.053686e+00	2.057373e+00
31	3.551687e-03	2.053822e+00	2.057373e+00
32	3.425370e-03	2.053948e+00	2.057373e+00
33	3.307268e-03	2.054066e+00	2.057373e+00
34	3.196632e-03	2.054177e+00	2.057373e+00
35	3.092780e-03	2.054280e+00	2.057373e+00


==> images/part2/Gap_to_Capacity/gapCapacityQAM_-5db.dat <==
2	9.417512e-04	3.954674e-01	3.964092e-01
3	5.019979e-04	3.959072e-01	3.964092e-01
4	4.060941e-04	3.960031e-01	3.964092e-01
5	3.681065e-04	3.960411e-01	3.964092e-01
6	3.488224e-04	3.960603e-01	3.964092e-01
7	3.404326e-04	3.960687e-01	3.964092e-01
8	3.303356e-04	3.960788e-01	3.964092e-01
9	3.253977e-04	3.960838e-01	3.964092e-01
10	3.218481e-04	3.960873e-01	3.964092e-01
11	3.191950e-04	3.960900e-01	3.964092e-01
12	3.171512e-04	3.960920e-01	3.964092e-01
13	3.155325e-04	3.960936e-01	3.964092e-01
14	3.160872e-04	3.960931e-01	3.964092e-01
15	3.136313e-04	3.960955e-01	3.964092e-01
16	3.127501e-04	3.960964e-01	3.964092e-01
17	3.123965e-04	3.960968e-01	3.964092e-01
18	3.108201e-04	3.960983e-01	3.964092e-01
19	3.102475e-04	3.960989e-01	3.964092e-01
20	3.097457e-04	3.960994e-01	3.964092e-01
21	3.095868e-04	3.960996e-01	3.964092e-01
22	3.091724e-04	3.961000e-01	3.964092e-01
23	3.085484e-04	3.961006e-01	3.964092e-01
24	3.082263e-04	3.961009e-01	3.964092e-01
25	3.084256e-04	3.961007e-01	3.964092e-01
26	3.076654e-04	3.961015e-01	3.964092e-01
27	3.074189e-04	3.961017e-01	3.964092e-01
28	3.071910e-04	3.961020e-01	3.964092e-01
29	3.073657e-04	3.961018e-01	3.964092e-01
30	3.067839e-04	3.961024e-01	3.964092e-01
31	3.066005e-04	3.961026e-01	3.964092e-01
32	3.064288e-04	3.961027e-01	3.964092e-01
33	3.062672e-04	3.961029e-01	3.964092e-01
34	3.063772e-04	3.961028e-01	3.964092e-01
35	3.061586e-04	3.961030e-01	3.964092e-01


==> images/part2/Gap_to_Capacity/gapCapacityQAM_0db.dat <==
2	2.811148e-02	9.718885e-01	1.000000e+00
3	1.300273e-02	9.869973e-01	1.000000e+00
4	1.025832e-02	9.897417e-01	1.000000e+00
5	9.220026e-03	9.907800e-01	1.000000e+00
6	8.706449e-03	9.912936e-01	1.000000e+00
7	8.416638e-03	9.915834e-01	1.000000e+00
8	8.227489e-03	9.917725e-01	1.000000e+00
9	8.103344e-03	9.918967e-01	1.000000e+00
10	8.015820e-03	9.919842e-01	1.000000e+00
11	7.951737e-03	9.920483e-01	1.000000e+00
12	7.903381e-03	9.920966e-01	1.000000e+00
13	7.865972e-03	9.921340e-01	1.000000e+00
14	7.836429e-03	9.921636e-01	1.000000e+00
15	7.812683e-03	9.921873e-01	1.000000e+00
16	7.793309e-03	9.922067e-01	1.000000e+00
17	7.777291e-03	9.922227e-01	1.000000e+00
18	7.763896e-03	9.922361e-01	1.000000e+00
19	7.752579e-03	9.922474e-01	1.000000e+00
20	7.742930e-03	9.922571e-01	1.000000e+00
21	7.734637e-03	9.922654e-01	1.000000e+00
22	7.727457e-03	9.922725e-01	1.000000e+00
23	7.721198e-03	9.922788e-01	1.000000e+00
24	7.715710e-03	9.922843e-01	1.000000e+00
25	7.710870e-03	9.922891e-01	1.000000e+00
26	7.706580e-03	9.922934e-01	1.000000e+00
27	7.702760e-03	9.922972e-01	1.000000e+00
28	7.699344e-03	9.923007e-01	1.000000e+00
29	7.696670e-03	9.923033e-01	1.000000e+00
30	7.693511e-03	9.923065e-01	1.000000e+00
31	7.691010e-03	9.923090e-01	1.000000e+00
32	7.688740e-03	9.923113e-01	1.000000e+00
33	7.687177e-03	9.923128e-01	1.000000e+00
34	7.684787e-03	9.923152e-01	1.000000e+00
35	7.683061e-03	9.923169e-01	1.000000e+00


==> images/part2/Gap_to_Capacity/gapCapacityQAM_10db.dat <==
2	1.465919e+00	1.993513e+00	3.459432e+00
3	5.575120e-01	2.901920e+00	3.459432e+00
4	2.954884e-01	3.163943e+00	3.459432e+00
5	2.312845e-01	3.228147e+00	3.459432e+00
6	2.090064e-01	3.250425e+00	3.459432e+00
7	1.976756e-01	3.261756e+00	3.459432e+00
8	1.908593e-01	3.268572e+00	3.459432e+00
9	1.863953e-01	3.273036e+00	3.459432e+00
10	1.832993e-01	3.276132e+00	3.459432e+00
11	1.810585e-01	3.278373e+00	3.459432e+00
12	1.793816e-01	3.280050e+00	3.459432e+00
13	1.780927e-01	3.281339e+00	3.459432e+00
14	1.770798e-01	3.282352e+00	3.459432e+00
15	1.762689e-01	3.283163e+00	3.459432e+00
16	1.756093e-01	3.283822e+00	3.459432e+00
17	1.750654e-01	3.284366e+00	3.459432e+00
18	1.746116e-01	3.284820e+00	3.459432e+00
19	1.742289e-01	3.285203e+00	3.459432e+00
20	1.739031e-01	3.285529e+00	3.459432e+00
21	1.736235e-01	3.285808e+00	3.459432e+00
22	1.733816e-01	3.286050e+00	3.459432e+00
23	1.731711e-01	3.286261e+00	3.459432e+00
24	1.729866e-01	3.286445e+00	3.459432e+00
25	1.728240e-01	3.286608e+00	3.459432e+00
26	1.726800e-01	3.286752e+00	3.459432e+00
27	1.725519e-01	3.286880e+00	3.459432e+00
28	1.724374e-01	3.286994e+00	3.459432e+00
29	1.723346e-01	3.287097e+00	3.459432e+00
30	1.722420e-01	3.287190e+00	3.459432e+00
31	1.721582e-01	3.287273e+00	3.459432e+00
32	1.720823e-01	3.287349e+00	3.459432e+00
33	1.720132e-01	3.287418e+00	3.459432e+00
34	1.719501e-01	3.287481e+00	3.459432e+00
35	1.718924e-01	3.287539e+00	3.459432e+00


==> images/part2/Gap_to_Capacity/gapCapacityQAM_15db.dat <==
2	3.027808e+00	2.000000e+00	5.027808e+00
3	1.861089e+00	3.166718e+00	5.027808e+00
4	1.099276e+00	3.928532e+00	5.027808e+00
5	6.704908e-01	4.357317e+00	5.027808e+00
6	4.680830e-01	4.559725e+00	5.027808e+00
7	3.823376e-01	4.645470e+00	5.027808e+00
8	3.463748e-01	4.681433e+00	5.027808e+00
9	3.293823e-01	4.698425e+00	5.027808e+00
10	3.196706e-01	4.708137e+00	5.027808e+00
11	3.132255e-01	4.714582e+00	5.027808e+00
12	3.085835e-01	4.719224e+00	5.027808e+00
13	3.050896e-01	4.722718e+00	5.027808e+00
14	3.023826e-01	4.725425e+00	5.027808e+00
15	3.002383e-01	4.727569e+00	5.027808e+00
16	2.985086e-01	4.729299e+00	5.027808e+00
17	2.970918e-01	4.730716e+00	5.027808e+00
18	2.959159e-01	4.731892e+00	5.027808e+00
19	2.949287e-01	4.732879e+00	5.027808e+00
20	2.940916e-01	4.733716e+00	5.027808e+00
21	2.933753e-01	4.734432e+00	5.027808e+00
22	2.927576e-01	4.735050e+00	5.027808e+00
23	2.922210e-01	4.735587e+00	5.027808e+00
24	2.917518e-01	4.736056e+00	5.027808e+00
25	2.913391e-01	4.736469e+00	5.027808e+00
26	2.909742e-01	4.736833e+00	5.027808e+00
27	2.906499e-01	4.737158e+00	5.027808e+00
28	2.903604e-01	4.737447e+00	5.027808e+00
29	2.901008e-01	4.737707e+00	5.027808e+00
30	2.898672e-01	4.737940e+00	5.027808e+00
31	2.896562e-01	4.738151e+00	5.027808e+00
32	2.894650e-01	4.738343e+00	5.027808e+00
33	2.892911e-01	4.738517e+00	5.027808e+00
34	2.891325e-01	4.738675e+00	5.027808e+00
35	2.889875e-01	4.738820e+00	5.027808e+00


==> images/part2/Gap_to_Capacity/gapCapacityQAM_20db.dat <==
2	4.658211e+00	2.000000e+00	6.658211e+00
3	3.488286e+00	3.169925e+00	6.658211e+00
4	2.658262e+00	3.999950e+00	6.658211e+00
5	2.017092e+00	4.641119e+00	6.658211e+00
6	1.511617e+00	5.146595e+00	6.658211e+00
7	1.128602e+00	5.529609e+00	6.658211e+00
8	8.567497e-01	5.801462e+00	6.658211e+00
9	6.757024e-01	5.982509e+00	6.658211e+00
10	5.614786e-01	6.096733e+00	6.658211e+00
11	4.924929e-01	6.165719e+00	6.658211e+00
12	4.521024e-01	6.206109e+00	6.658211e+00
13	4.287474e-01	6.229464e+00	6.658211e+00
14	4.150488e-01	6.243163e+00	6.658211e+00
15	4.066385e-01	6.251573e+00	6.658211e+00
16	4.010951e-01	6.257116e+00	6.658211e+00
17	3.971442e-01	6.261067e+00	6.658211e+00
18	3.941338e-01	6.264078e+00	6.658211e+00
19	3.917282e-01	6.266483e+00	6.658211e+00
20	3.897457e-01	6.268466e+00	6.658211e+00
21	3.880793e-01	6.270132e+00	6.658211e+00
22	3.866596e-01	6.271552e+00	6.658211e+00
23	3.854377e-01	6.272774e+00	6.658211e+00
24	3.843773e-01	6.273834e+00	6.658211e+00
25	3.834505e-01	6.274761e+00	6.658211e+00
26	3.826355e-01	6.275576e+00	6.658211e+00
27	3.819145e-01	6.276297e+00	6.658211e+00
28	3.812736e-01	6.276938e+00	6.658211e+00
29	3.807011e-01	6.277510e+00	6.658211e+00
30	3.801876e-01	6.278024e+00	6.658211e+00
31	3.797250e-01	6.278486e+00	6.658211e+00
32	3.793069e-01	6.278905e+00	6.658211e+00
33	3.789276e-01	6.279284e+00	6.658211e+00
34	3.785824e-01	6.279629e+00	6.658211e+00
35	3.782674e-01	6.279944e+00	6.658211e+00


==> images/part2/Gap_to_Capacity/gapCapacityQAM_5db.dat <==
2	3.389851e-01	1.718388e+00	2.057373e+00
3	1.137909e-01	1.943582e+00	2.057373e+00
4	8.420588e-02	1.973167e+00	2.057373e+00
5	7.408030e-02	1.983293e+00	2.057373e+00
6	6.921524e-02	1.988158e+00	2.057373e+00
7	6.647044e-02	1.990903e+00	2.057373e+00
8	6.475960e-02	1.992614e+00	2.057373e+00
9	6.361741e-02	1.993756e+00	2.057373e+00
10	6.281530e-02	1.994558e+00	2.057373e+00
11	6.222967e-02	1.995144e+00	2.057373e+00
12	6.178864e-02	1.995585e+00	2.057373e+00
13	6.144802e-02	1.995925e+00	2.057373e+00
14	6.117936e-02	1.996194e+00	2.057373e+00
15	6.096364e-02	1.996410e+00	2.057373e+00
16	6.078777e-02	1.996585e+00	2.057373e+00
17	6.064247e-02	1.996731e+00	2.057373e+00
18	6.052102e-02	1.996852e+00	2.057373e+00
19	6.041848e-02	1.996955e+00	2.057373e+00
20	6.033109e-02	1.997042e+00	2.057373e+00
21	6.025601e-02	1.997117e+00	2.057373e+00
22	6.019103e-02	1.997182e+00	2.057373e+00
23	6.013440e-02	1.997239e+00	2.057373e+00
24	6.008475e-02	1.997288e+00	2.057373e+00
25	6.004099e-02	1.997332e+00	2.057373e+00
26	6.000220e-02	1.997371e+00	2.057373e+00
27	5.996768e-02	1.997406e+00	2.057373e+00
28	5.993680e-02	1.997436e+00	2.057373e+00
29	5.990908e-02	1.997464e+00	2.057373e+00
30	5.988410e-02	1.997489e+00	2.057373e+00
31	5.986150e-02	1.997512e+00	2.057373e+00
32	5.984100e-02	1.997532e+00	2.057373e+00
33	5.982235e-02	1.997551e+00	2.057373e+00
34	5.980532e-02	1.997568e+00	2.057373e+00
35	5.978974e-02	1.997583e+00	2.057373e+00


==> images/part3/capacity/capacity_16.dat <==
-10.0	1.375538e-01	1.375476e-01	1.375538e-01	
-9.8	1.437199e-01	1.437122e-01	1.437194e-01	
-9.6	1.501471e-01	1.501391e-01	1.501470e-01	
-9.4	1.568484e-01	1.568383e-01	1.568482e-01	
-9.2	1.638318e-01	1.638200e-01	1.638315e-01	
-9.0	1.711085e-01	1.710935e-01	1.711080e-01	
-8.8	1.786896e-01	1.786727e-01	1.786884e-01	
-8.6	1.865850e-01	1.865653e-01	1.865837e-01	
-8.4	1.948067e-01	1.947836e-01	1.948045e-01	
-8.2	2.033660e-01	2.033389e-01	2.033642e-01	
-8.0	2.122746e-01	2.122411e-01	2.122719e-01	
-7.8	2.215446e-01	2.215076e-01	2.215416e-01	
-7.6	2.311882e-01	2.311443e-01	2.311854e-01	
-7.4	2.412177e-01	2.411671e-01	2.412145e-01	
-7.2	2.516458e-01	2.515866e-01	2.516420e-01	
-7.0	2.624852e-01	2.624161e-01	2.624808e-01	
-6.8	2.737489e-01	2.736682e-01	2.737438e-01	
-6.6	2.854492e-01	2.853559e-01	2.854433e-01	
-6.4	2.976016e-01	2.974920e-01	2.975948e-01	
-6.2	3.102169e-01	3.100896e-01	3.102090e-01	
-6.0	3.233103e-01	3.231617e-01	3.233002e-01	
-5.8	3.368942e-01	3.367215e-01	3.368836e-01	
-5.6	3.509825e-01	3.507819e-01	3.509702e-01	
-5.4	3.655884e-01	3.653560e-01	3.655746e-01	
-5.2	3.807264e-01	3.804568e-01	3.807101e-01	
-5.0	3.964090e-01	3.960964e-01	3.963903e-01	
-4.8	4.126500e-01	4.122891e-01	4.126284e-01	
-4.6	4.294624e-01	4.290457e-01	4.294376e-01	
-4.4	4.468596e-01	4.463790e-01	4.468312e-01	
-4.2	4.648544e-01	4.643009e-01	4.648219e-01	
-4.0	4.834596e-01	4.828228e-01	4.834223e-01	
-3.8	5.026875e-01	5.019554e-01	5.026450e-01	
-3.6	5.225504e-01	5.217113e-01	5.225019e-01	
-3.4	5.430600e-01	5.420983e-01	5.430043e-01	
-3.2	5.642278e-01	5.631285e-01	5.641651e-01	
-3.0	5.860649e-01	5.848093e-01	5.859938e-01	
-2.8	6.085818e-01	6.071499e-01	6.085012e-01	
-2.6	6.317886e-01	6.301583e-01	6.316975e-01	
-2.4	6.556949e-01	6.538416e-01	6.555921e-01	
-2.2	6.803097e-01	6.782063e-01	6.801932e-01	
-2.0	7.056414e-01	7.032581e-01	7.055112e-01	
-1.8	7.316978e-01	7.290018e-01	7.315517e-01	
-1.6	7.584861e-01	7.554416e-01	7.583223e-01	
-1.4	7.860128e-01	7.825795e-01	7.858288e-01	
-1.2	8.142835e-01	8.104210e-01	8.140789e-01	
-1.0	8.433027e-01	8.389642e-01	8.430752e-01	
-0.8	8.730763e-01	8.682108e-01	8.728227e-01	
-0.6	9.036062e-01	8.981601e-01	9.033245e-01	
-0.4	9.348956e-01	9.288109e-01	9.345834e-01	
-0.2	9.669464e-01	9.601608e-01	9.666009e-01	
0.0	9.997597e-01	9.922067e-01	9.993781e-01	
0.2	1.033336e+00	1.024944e+00	1.032915e+00	
0.4	1.067674e+00	1.058369e+00	1.067211e+00	
0.6	1.102773e+00	1.092475e+00	1.102264e+00	
0.8	1.138631e+00	1.127255e+00	1.138073e+00	
1.0	1.175244e+00	1.162701e+00	1.174633e+00	
1.2	1.212610e+00	1.198811e+00	1.211942e+00	
1.4	1.250723e+00	1.235569e+00	1.249994e+00	
1.6	1.289578e+00	1.272969e+00	1.288784e+00	
1.8	1.329169e+00	1.311001e+00	1.328306e+00	
2.0	1.369490e+00	1.349656e+00	1.368552e+00	
2.2	1.410533e+00	1.388921e+00	1.409516e+00	
2.4	1.452290e+00	1.428788e+00	1.451189e+00	
2.6	1.494753e+00	1.469245e+00	1.493562e+00	
2.8	1.537911e+00	1.510280e+00	1.536627e+00	
3.0	1.581756e+00	1.551882e+00	1.580371e+00	
3.2	1.626277e+00	1.594040e+00	1.624787e+00	
3.4	1.671463e+00	1.636742e+00	1.669861e+00	
3.6	1.717303e+00	1.679977e+00	1.715583e+00	
3.8	1.763786e+00	1.723733e+00	1.761942e+00	
4.0	1.810898e+00	1.767998e+00	1.808924e+00	
4.2	1.858628e+00	1.812763e+00	1.856518e+00	
4.4	1.906964e+00	1.858014e+00	1.904710e+00	
4.6	1.955892e+00	1.903743e+00	1.953488e+00	
4.8	2.005399e+00	1.949936e+00	2.002837e+00	
5.0	2.055471e+00	1.996585e+00	2.052745e+00	
5.2	2.106095e+00	2.043679e+00	2.103198e+00	
5.4	2.157258e+00	2.091207e+00	2.154183e+00	
5.6	2.208945e+00	2.139160e+00	2.205684e+00	
5.8	2.261142e+00	2.187528e+00	2.257689e+00	
6.0	2.313836e+00	2.236300e+00	2.310184e+00	
6.2	2.367012e+00	2.285469e+00	2.363154e+00	
6.4	2.420656e+00	2.335024e+00	2.416586e+00	
6.6	2.474752e+00	2.384957e+00	2.470466e+00	
6.8	2.529288e+00	2.435258e+00	2.524780e+00	
7.0	2.584248e+00	2.485921e+00	2.579515e+00	
7.2	2.639617e+00	2.536935e+00	2.634657e+00	
7.4	2.695381e+00	2.588293e+00	2.690193e+00	
7.6	2.751525e+00	2.639987e+00	2.746109e+00	
7.8	2.808032e+00	2.692008e+00	2.802393e+00	
8.0	2.864888e+00	2.744351e+00	2.859031e+00	
8.2	2.922076e+00	2.797006e+00	2.916011e+00	
8.4	2.979582e+00	2.849966e+00	2.973320e+00	
8.6	3.037387e+00	2.903225e+00	3.030946e+00	
8.8	3.095476e+00	2.956775e+00	3.088877e+00	
9.0	3.153832e+00	3.010610e+00	3.147100e+00	
9.2	3.212437e+00	3.064723e+00	3.205605e+00	
9.4	3.271274e+00	3.119107e+00	3.264379e+00	
9.6	3.330323e+00	3.173755e+00	3.323412e+00	
9.8	3.389568e+00	3.228663e+00	3.382691e+00	
10.0	3.448988e+00	3.283822e+00	3.442207e+00	
10.2	3.508564e+00	3.339228e+00	3.501948e+00	
10.4	3.568278e+00	3.394875e+00	3.561904e+00	
10.6	3.628109e+00	3.450757e+00	3.622063e+00	
10.8	3.688034e+00	3.506867e+00	3.682417e+00	
11.0	3.748036e+00	3.563202e+00	3.742955e+00	
11.2	3.808093e+00	3.619754e+00	3.803666e+00	
11.4	3.868183e+00	3.676520e+00	3.864541e+00	
11.6	3.928284e+00	3.733493e+00	3.925570e+00	
11.8	3.988376e+00	3.790670e+00	3.986743e+00	
12.0	4.048436e+00	3.848043e+00	4.048050e+00	
12.2	4.108441e+00	3.905610e+00	4.109482e+00	
12.4	4.168371e+00	3.963365e+00	4.171028e+00	
12.6	4.228203e+00	4.021304e+00	4.232677e+00	
12.8	4.287914e+00	4.079422e+00	4.294421e+00	
13.0	4.347483e+00	4.137713e+00	4.356248e+00	
13.2	4.406888e+00	4.196175e+00	4.418148e+00	
13.4	4.466108e+00	4.254803e+00	4.480109e+00	
13.6	4.525120e+00	4.313592e+00	4.542119e+00	
13.8	4.583905e+00	4.372539e+00	4.604167e+00	
14.0	4.642441e+00	4.431639e+00	4.666239e+00	
14.2	4.700708e+00	4.490888e+00	4.728322e+00	
14.4	4.758686e+00	4.550282e+00	4.790401e+00	
14.6	4.816356e+00	4.609818e+00	4.852461e+00	
14.8	4.873699e+00	4.669492e+00	4.914487e+00	
15.0	4.930698e+00	4.729299e+00	4.976461e+00	
15.2	4.987333e+00	4.789237e+00	5.038367e+00	
15.4	5.043589e+00	4.849301e+00	5.100185e+00	
15.6	5.099450e+00	4.909488e+00	5.161896e+00	
15.8	5.154899e+00	4.969795e+00	5.223480e+00	
16.0	5.209921e+00	5.030217e+00	5.284917e+00	
16.2	5.264504e+00	5.090752e+00	5.346184e+00	
16.4	5.318632e+00	5.151396e+00	5.407260e+00	
16.6	5.372297e+00	5.212146e+00	5.468122e+00	
16.8	5.425480e+00	5.272998e+00	5.528748e+00	
17.0	5.478176e+00	5.333949e+00	5.589113e+00	
17.2	5.530373e+00	5.394995e+00	5.649195e+00	
17.4	5.582063e+00	5.456133e+00	5.708970e+00	
17.6	5.633237e+00	5.517360e+00	5.768414e+00	
17.8	5.683887e+00	5.578672e+00	5.827503e+00	
18.0	5.734009e+00	5.640064e+00	5.886213e+00	
18.2	5.783596e+00	5.701534e+00	5.944518e+00	
18.4	5.832643e+00	5.763076e+00	6.002401e+00	
18.6	5.881149e+00	5.824685e+00	6.059831e+00	
18.8	5.929111e+00	5.886355e+00	6.116785e+00	
19.0	5.976527e+00	5.948080e+00	6.173238e+00	
19.2	6.023397e+00	6.009849e+00	6.229167e+00	
19.4	6.069722e+00	6.071652e+00	6.284545e+00	
19.6	6.115503e+00	6.133476e+00	6.339346e+00	
19.8	6.160743e+00	6.195304e+00	6.393542e+00	
20.0	6.205446e+00	6.257116e+00	6.447106e+00	


==> images/part3/capacity/capacity_2.dat <==
-10.0	1.314722e-01	1.375035e-01	1.375035e-01	
-9.8	1.371050e-01	1.436676e-01	1.436676e-01	
-9.6	1.429552e-01	1.500938e-01	1.500938e-01	
-9.4	1.490291e-01	1.567918e-01	1.567918e-01	
-9.2	1.553330e-01	1.637716e-01	1.637716e-01	
-9.0	1.618734e-01	1.710438e-01	1.710438e-01	
-8.8	1.686566e-01	1.786187e-01	1.786187e-01	
-8.6	1.756890e-01	1.865073e-01	1.865073e-01	
-8.4	1.829768e-01	1.947206e-01	1.947206e-01	
-8.2	1.905262e-01	2.032697e-01	2.032697e-01	
-8.0	1.983433e-01	2.121663e-01	2.121663e-01	
-7.8	2.064342e-01	2.214218e-01	2.214218e-01	
-7.6	2.148046e-01	2.310482e-01	2.310482e-01	
-7.4	2.234602e-01	2.410574e-01	2.410574e-01	
-7.2	2.324065e-01	2.514614e-01	2.514614e-01	
-7.0	2.416486e-01	2.622726e-01	2.622726e-01	
-6.8	2.511916e-01	2.735030e-01	2.735030e-01	
-6.6	2.610401e-01	2.851652e-01	2.851652e-01	
-6.4	2.711985e-01	2.972713e-01	2.972713e-01	
-6.2	2.816708e-01	3.098338e-01	3.098338e-01	
-6.0	2.924605e-01	3.228649e-01	3.228649e-01	
-5.8	3.035710e-01	3.363767e-01	3.363767e-01	
-5.6	3.150050e-01	3.503812e-01	3.503812e-01	
-5.4	3.267647e-01	3.648902e-01	3.648902e-01	
-5.2	3.388519e-01	3.799152e-01	3.799152e-01	
-5.0	3.512678e-01	3.954674e-01	3.954674e-01	
-4.8	3.640132e-01	4.115577e-01	4.115577e-01	
-4.6	3.770882e-01	4.281963e-01	4.281963e-01	
-4.4	3.904921e-01	4.453931e-01	4.453931e-01	
-4.2	4.042240e-01	4.631574e-01	4.631574e-01	
-4.0	4.182819e-01	4.814975e-01	4.814975e-01	
-3.8	4.326635e-01	5.004213e-01	5.004213e-01	
-3.6	4.473656e-01	5.199356e-01	5.199356e-01	
-3.4	4.623845e-01	5.400462e-01	5.400462e-01	
-3.2	4.777158e-01	5.607580e-01	5.607580e-01	
-3.0	4.933544e-01	5.820746e-01	5.820746e-01	
-2.8	5.092946e-01	6.039983e-01	6.039983e-01	
-2.6	5.255300e-01	6.265300e-01	6.265300e-01	
-2.4	5.420537e-01	6.496691e-01	6.496691e-01	
-2.2	5.588582e-01	6.734133e-01	6.734133e-01	
-2.0	5.759356e-01	6.977587e-01	6.977587e-01	
-1.8	5.932773e-01	7.226993e-01	7.226993e-01	
-1.6	6.108745e-01	7.482273e-01	7.482273e-01	
-1.4	6.287178e-01	7.743325e-01	7.743325e-01	
-1.2	6.467978e-01	8.010028e-01	8.010028e-01	
-1.0	6.651045e-01	8.282233e-01	8.282233e-01	
-0.8	6.836282e-01	8.559771e-01	8.559771e-01	
-0.6	7.023586e-01	8.842443e-01	8.842443e-01	
-0.4	7.212858e-01	9.130025e-01	9.130025e-01	
-0.2	7.403998e-01	9.422266e-01	9.422266e-01	
0.0	7.596908e-01	9.718885e-01	9.718885e-01	
0.2	7.791492e-01	1.001957e+00	1.001957e+00	
0.4	7.987656e-01	1.032399e+00	1.032399e+00	
0.6	8.185310e-01	1.063175e+00	1.063175e+00	
0.8	8.384371e-01	1.094250e+00	1.094250e+00	
1.0	8.584757e-01	1.125576e+00	1.125576e+00	
1.2	8.786394e-01	1.157110e+00	1.157110e+00	
1.4	8.989212e-01	1.188802e+00	1.188802e+00	
1.6	9.193147e-01	1.220600e+00	1.220600e+00	
1.8	9.398142e-01	1.252451e+00	1.252451e+00	
2.0	9.604145e-01	1.284297e+00	1.284297e+00	
2.2	9.811110e-01	1.316080e+00	1.316080e+00	
2.4	1.001900e+00	1.347737e+00	1.347737e+00	
2.6	1.022777e+00	1.379207e+00	1.379207e+00	
2.8	1.043740e+00	1.410423e+00	1.410423e+00	
3.0	1.064785e+00	1.441322e+00	1.441322e+00	
3.2	1.085910e+00	1.471835e+00	1.471835e+00	
3.4	1.107112e+00	1.501897e+00	1.501897e+00	
3.6	1.128389e+00	1.531440e+00	1.531440e+00	
3.8	1.149738e+00	1.560398e+00	1.560398e+00	
4.0	1.171155e+00	1.588707e+00	1.588707e+00	
4.2	1.192633e+00	1.616303e+00	1.616303e+00	
4.4	1.214178e+00	1.643125e+00	1.643125e+00	
4.6	1.235773e+00	1.669116e+00	1.669116e+00	
4.8	1.257415e+00	1.694220e+00	1.694220e+00	
5.0	1.279097e+00	1.718388e+00	1.718388e+00	
5.2	1.300808e+00	1.741573e+00	1.741573e+00	
5.4	1.322536e+00	1.763735e+00	1.763735e+00	
5.6	1.344268e+00	1.784838e+00	1.784838e+00	
5.8	1.365990e+00	1.804854e+00	1.804854e+00	
6.0	1.387684e+00	1.823761e+00	1.823761e+00	
6.2	1.409331e+00	1.841542e+00	1.841542e+00	
6.4	1.430910e+00	1.858191e+00	1.858191e+00	
6.6	1.452401e+00	1.873705e+00	1.873705e+00	
6.8	1.473778e+00	1.888091e+00	1.888091e+00	
7.0	1.495016e+00	1.901363e+00	1.901363e+00	
7.2	1.516090e+00	1.913540e+00	1.913540e+00	
7.4	1.536971e+00	1.924652e+00	1.924652e+00	
7.6	1.557634e+00	1.934732e+00	1.934732e+00	
7.8	1.578048e+00	1.943819e+00	1.943819e+00	
8.0	1.598187e+00	1.951960e+00	1.951960e+00	
8.2	1.618022e+00	1.959204e+00	1.959204e+00	
8.4	1.637525e+00	1.965605e+00	1.965605e+00	
8.6	1.656670e+00	1.971219e+00	1.971219e+00	
8.8	1.675429e+00	1.976106e+00	1.976106e+00	
9.0	1.693777e+00	1.980327e+00	1.980327e+00	
9.2	1.711689e+00	1.983941e+00	1.983941e+00	
9.4	1.729143e+00	1.987009e+00	1.987009e+00	
9.6	1.746115e+00	1.989590e+00	1.989590e+00	
9.8	1.762585e+00	1.991740e+00	1.991740e+00	
10.0	1.778534e+00	1.993513e+00	1.993513e+00	
10.2	1.793944e+00	1.994960e+00	1.994960e+00	
10.4	1.808798e+00	1.996128e+00	1.996128e+00	
10.6	1.823081e+00	1.997061e+00	1.997061e+00	
10.8	1.836781e+00	1.997796e+00	1.997796e+00	
11.0	1.849886e+00	1.998369e+00	1.998369e+00	
11.2	1.862388e+00	1.998809e+00	1.998809e+00	
11.4	1.874277e+00	1.999142e+00	1.999142e+00	
11.6	1.885550e+00	1.999392e+00	1.999392e+00	
11.8	1.896203e+00	1.999575e+00	1.999575e+00	
12.0	1.906235e+00	1.999708e+00	1.999708e+00	
12.2	1.915648e+00	1.999803e+00	1.999803e+00	
12.4	1.924445e+00	1.999869e+00	1.999869e+00	
12.6	1.932632e+00	1.999914e+00	1.999914e+00	
12.8	1.940220e+00	1.999945e+00	1.999945e+00	
13.0	1.947219e+00	1.999966e+00	1.999966e+00	
13.2	1.953644e+00	1.999979e+00	1.999979e+00	
13.4	1.959511e+00	1.999987e+00	1.999987e+00	
13.6	1.964841e+00	1.999995e+00	1.999995e+00	
13.8	1.969654e+00	1.999999e+00	1.999999e+00	
14.0	1.973975e+00	2.000000e+00	2.000000e+00	
14.2	1.977829e+00	2.000000e+00	2.000000e+00	
14.4	1.981244e+00	2.000000e+00	2.000000e+00	
14.6	1.984249e+00	2.000000e+00	2.000000e+00	
14.8	1.986874e+00	2.000000e+00	2.000000e+00	
15.0	1.989149e+00	2.000000e+00	2.000000e+00	
15.2	1.991104e+00	2.000000e+00	2.000000e+00	
15.4	1.992770e+00	2.000000e+00	2.000000e+00	
15.6	1.994180e+00	2.000000e+00	2.000000e+00	
15.8	1.995359e+00	2.000000e+00	2.000000e+00	
16.0	1.996336e+00	2.000000e+00	2.000000e+00	
16.2	1.997138e+00	2.000000e+00	2.000000e+00	
16.4	1.997789e+00	2.000000e+00	2.000000e+00	
16.6	1.998311e+00	2.000000e+00	2.000000e+00	
16.8	1.998726e+00	2.000000e+00	2.000000e+00	
17.0	1.999051e+00	2.000000e+00	2.000000e+00	
17.2	1.999302e+00	2.000000e+00	2.000000e+00	
17.4	1.999494e+00	2.000000e+00	2.000000e+00	
17.6	1.999638e+00	2.000000e+00	2.000000e+00	
17.8	1.999745e+00	2.000000e+00	2.000000e+00	
18.0	1.999824e+00	2.000000e+00	2.000000e+00	
18.2	1.999880e+00	2.000000e+00	2.000000e+00	
18.4	1.999919e+00	2.000000e+00	2.000000e+00	
18.6	1.999975e+00	2.000000e+00	2.000000e+00	
18.8	1.999983e+00	2	2	
19.0	1.999989e+00	2	2	
19.2	1.999993e+00	2	2	
19.4	2.000000e+00	2	2	
19.6	2.000000e+00	2	2	
19.8	2.000000e+00	2	2	
20.0	2.000000e+00	2	2	


==> images/part3/capacity/capacity_4.dat <==
-10.0	1.375188e-01	1.375240e-01	1.375281e-01	
-9.8	1.436832e-01	1.436893e-01	1.436941e-01	
-9.6	1.501097e-01	1.501170e-01	1.501225e-01	
-9.4	1.568082e-01	1.568168e-01	1.568233e-01	
-9.2	1.637889e-01	1.637990e-01	1.638066e-01	
-9.0	1.710620e-01	1.710739e-01	1.710829e-01	
-8.8	1.786382e-01	1.786523e-01	1.786628e-01	
-8.6	1.865284e-01	1.865450e-01	1.865574e-01	
-8.4	1.947436e-01	1.947632e-01	1.947777e-01	
-8.2	2.032952e-01	2.033183e-01	2.033353e-01	
-8.0	2.121947e-01	2.122219e-01	2.122418e-01	
-7.8	2.214538e-01	2.214858e-01	2.215092e-01	
-7.6	2.310844e-01	2.311221e-01	2.311495e-01	
-7.4	2.410987e-01	2.411429e-01	2.411750e-01	
-7.2	2.515088e-01	2.515607e-01	2.515983e-01	
-7.0	2.623272e-01	2.623880e-01	2.624320e-01	
-6.8	2.735662e-01	2.736374e-01	2.736890e-01	
-6.6	2.852385e-01	2.853218e-01	2.853821e-01	
-6.4	2.973566e-01	2.974540e-01	2.975244e-01	
-6.2	3.099331e-01	3.100470e-01	3.101291e-01	
-6.0	3.229807e-01	3.231136e-01	3.232094e-01	
-5.8	3.365118e-01	3.366668e-01	3.367785e-01	
-5.6	3.505390e-01	3.507196e-01	3.508496e-01	
-5.4	3.650746e-01	3.652848e-01	3.654360e-01	
-5.2	3.801308e-01	3.803751e-01	3.805509e-01	
-5.0	3.957193e-01	3.960031e-01	3.962072e-01	
-4.8	4.118520e-01	4.121812e-01	4.124179e-01	
-4.6	4.285400e-01	4.289216e-01	4.291958e-01	
-4.4	4.457943e-01	4.462361e-01	4.465535e-01	
-4.2	4.636254e-01	4.641364e-01	4.645032e-01	
-4.0	4.820431e-01	4.826335e-01	4.830570e-01	
-3.8	5.010570e-01	5.017384e-01	5.022266e-01	
-3.6	5.206757e-01	5.214611e-01	5.220233e-01	
-3.4	5.409071e-01	5.418115e-01	5.424581e-01	
-3.2	5.617587e-01	5.627988e-01	5.635415e-01	
-3.0	5.832367e-01	5.844314e-01	5.852833e-01	
-2.8	6.053465e-01	6.067174e-01	6.076932e-01	
-2.6	6.280928e-01	6.296637e-01	6.307798e-01	
-2.4	6.514788e-01	6.532769e-01	6.545516e-01	
-2.2	6.755070e-01	6.775623e-01	6.790161e-01	
-2.0	7.001782e-01	7.025248e-01	7.041765e-01	
-1.8	7.254925e-01	7.281606e-01	7.300502e-01	
-1.6	7.514482e-01	7.544950e-01	7.566314e-01	
-1.4	7.780426e-01	7.815075e-01	7.839287e-01	
-1.2	8.052714e-01	8.092065e-01	8.119358e-01	
-1.0	8.331288e-01	8.375919e-01	8.406861e-01	
-0.8	8.616077e-01	8.666626e-01	8.701516e-01	
-0.6	8.906993e-01	8.964165e-01	9.003438e-01	
-0.4	9.203934e-01	9.268506e-01	9.312632e-01	
-0.2	9.506782e-01	9.579607e-01	9.629095e-01	
0.0	9.815404e-01	9.897417e-01	9.952817e-01	
0.2	1.012965e+00	1.022188e+00	1.028378e+00	
0.4	1.044937e+00	1.055291e+00	1.062194e+00	
0.6	1.077436e+00	1.089045e+00	1.096729e+00	
0.8	1.110446e+00	1.123441e+00	1.131975e+00	
1.0	1.143945e+00	1.158468e+00	1.167929e+00	
1.2	1.177913e+00	1.194118e+00	1.204584e+00	
1.4	1.212325e+00	1.230379e+00	1.241933e+00	
1.6	1.247160e+00	1.267239e+00	1.279968e+00	
1.8	1.282392e+00	1.304688e+00	1.318680e+00	
2.0	1.317997e+00	1.342712e+00	1.358059e+00	
2.2	1.353949e+00	1.381299e+00	1.398096e+00	
2.4	1.390222e+00	1.420436e+00	1.438779e+00	
2.6	1.426790e+00	1.460110e+00	1.480095e+00	
2.8	1.463627e+00	1.500308e+00	1.522032e+00	
3.0	1.500707e+00	1.541016e+00	1.564576e+00	
3.2	1.538004e+00	1.582220e+00	1.607710e+00	
3.4	1.575492e+00	1.623908e+00	1.651419e+00	
3.6	1.613147e+00	1.666064e+00	1.695686e+00	
3.8	1.650944e+00	1.708677e+00	1.740490e+00	
4.0	1.688861e+00	1.751731e+00	1.785811e+00	
4.2	1.726874e+00	1.795215e+00	1.831628e+00	
4.4	1.764963e+00	1.839114e+00	1.877916e+00	
4.6	1.803106e+00	1.883414e+00	1.924649e+00	
4.8	1.841285e+00	1.928103e+00	1.971799e+00	
5.0	1.879482e+00	1.973167e+00	2.019335e+00	
5.2	1.917678e+00	2.018593e+00	2.067225e+00	
5.4	1.955859e+00	2.064366e+00	2.115432e+00	
5.6	1.994008e+00	2.110474e+00	2.163918e+00	
5.8	2.032113e+00	2.156901e+00	2.212640e+00	
6.0	2.070160e+00	2.203634e+00	2.261556e+00	
6.2	2.108136e+00	2.250656e+00	2.310616e+00	
6.4	2.146031e+00	2.297952e+00	2.359770e+00	
6.6	2.183833e+00	2.345504e+00	2.408965e+00	
6.8	2.221533e+00	2.393295e+00	2.458142e+00	
7.0	2.259119e+00	2.441304e+00	2.507244e+00	
7.2	2.296585e+00	2.489508e+00	2.556208e+00	
7.4	2.333919e+00	2.537882e+00	2.604971e+00	
7.6	2.371115e+00	2.586400e+00	2.653467e+00	
7.8	2.408164e+00	2.635030e+00	2.701629e+00	
8.0	2.445059e+00	2.683736e+00	2.749390e+00	
8.2	2.481791e+00	2.732480e+00	2.796683e+00	
8.4	2.518354e+00	2.781218e+00	2.843440e+00	
8.6	2.554741e+00	2.829902e+00	2.889596e+00	
8.8	2.590944e+00	2.878476e+00	2.935087e+00	
9.0	2.626957e+00	2.926882e+00	2.979849e+00	
9.2	2.662774e+00	2.975055e+00	3.023825e+00	
9.4	2.698387e+00	3.022925e+00	3.066959e+00	
9.6	2.733791e+00	3.070417e+00	3.109200e+00	
9.8	2.768978e+00	3.117451e+00	3.150499e+00	
10.0	2.803943e+00	3.163943e+00	3.190816e+00	
10.2	2.838678e+00	3.209807e+00	3.230112e+00	
10.4	2.873176e+00	3.254953e+00	3.268357e+00	
10.6	2.907431e+00	3.299289e+00	3.305524e+00	
10.8	2.941433e+00	3.342724e+00	3.341591e+00	
11.0	2.975176e+00	3.385165e+00	3.376544e+00	
11.2	3.008649e+00	3.426521e+00	3.410372e+00	
11.4	3.041843e+00	3.466706e+00	3.443070e+00	
11.6	3.074749e+00	3.505634e+00	3.474636e+00	
11.8	3.107355e+00	3.543225e+00	3.505073e+00	
12.0	3.139648e+00	3.579406e+00	3.534388e+00	
12.2	3.171615e+00	3.614107e+00	3.562591e+00	
12.4	3.203242e+00	3.647270e+00	3.589694e+00	
12.6	3.234514e+00	3.678843e+00	3.615712e+00	
12.8	3.265412e+00	3.708783e+00	3.640661e+00	
13.0	3.295920e+00	3.737056e+00	3.664559e+00	
13.2	3.326016e+00	3.763641e+00	3.687423e+00	
13.4	3.355680e+00	3.788526e+00	3.709272e+00	
13.6	3.384890e+00	3.811710e+00	3.730126e+00	
13.8	3.413620e+00	3.833202e+00	3.750002e+00	
14.0	3.441848e+00	3.853024e+00	3.768921e+00	
14.2	3.469545e+00	3.871207e+00	3.786901e+00	
14.4	3.496687e+00	3.887794e+00	3.803959e+00	
14.6	3.523245e+00	3.902835e+00	3.820115e+00	
14.8	3.549192e+00	3.916392e+00	3.835387e+00	
15.0	3.574502e+00	3.928532e+00	3.849794e+00	
15.2	3.599148e+00	3.939330e+00	3.863353e+00	
15.4	3.623103e+00	3.948869e+00	3.876085e+00	
15.6	3.646345e+00	3.957232e+00	3.888008e+00	
15.8	3.668848e+00	3.964510e+00	3.899143e+00	
16.0	3.690594e+00	3.970791e+00	3.909511e+00	
16.2	3.711563e+00	3.976168e+00	3.919134e+00	
16.4	3.731738e+00	3.980730e+00	3.928034e+00	
16.6	3.751105e+00	3.984566e+00	3.936236e+00	
16.8	3.769655e+00	3.987760e+00	3.943766e+00	
17.0	3.787379e+00	3.990393e+00	3.950647e+00	
17.2	3.804271e+00	3.992540e+00	3.956916e+00	
17.4	3.820330e+00	3.994273e+00	3.962582e+00	
17.6	3.835556e+00	3.995655e+00	3.967703e+00	
17.8	3.849953e+00	3.996744e+00	3.972281e+00	
18.0	3.863529e+00	3.997591e+00	3.976360e+00	
18.2	3.876291e+00	3.998242e+00	3.979974e+00	
18.4	3.888252e+00	3.998735e+00	3.983154e+00	
18.6	3.899427e+00	3.999103e+00	3.985937e+00	
18.8	3.909832e+00	3.999374e+00	3.988346e+00	
19.0	3.919486e+00	3.999570e+00	3.990423e+00	
19.2	3.928410e+00	3.999710e+00	3.992196e+00	
19.4	3.936627e+00	3.999808e+00	3.993698e+00	
19.6	3.944163e+00	3.999875e+00	3.994959e+00	
19.8	3.951043e+00	3.999920e+00	3.996007e+00	
20.0	3.957297e+00	3.999950e+00	3.996869e+00	


==> images/part3/capacity/capacity_8.dat <==
-10.0	1.375429e-01	1.375364e-01	1.375418e-01	
-9.8	1.437090e-01	1.437014e-01	1.437077e-01	
-9.6	1.501376e-01	1.501288e-01	1.501362e-01	
-9.4	1.568388e-01	1.568285e-01	1.568371e-01	
-9.2	1.638212e-01	1.638106e-01	1.638206e-01	
-9.0	1.710997e-01	1.710855e-01	1.710957e-01	
-8.8	1.786805e-01	1.786640e-01	1.786778e-01	
-8.6	1.865763e-01	1.865569e-01	1.865731e-01	
-8.4	1.947981e-01	1.947754e-01	1.947944e-01	
-8.2	2.033576e-01	2.033310e-01	2.033515e-01	
-8.0	2.122664e-01	2.122352e-01	2.122613e-01	
-7.8	2.215365e-01	2.215000e-01	2.215305e-01	
-7.6	2.311800e-01	2.311373e-01	2.311731e-01	
-7.4	2.412094e-01	2.411595e-01	2.412014e-01	
-7.2	2.516373e-01	2.515780e-01	2.516279e-01	
-7.0	2.624764e-01	2.624082e-01	2.624655e-01	
-6.8	2.737397e-01	2.736601e-01	2.737270e-01	
-6.6	2.854381e-01	2.853473e-01	2.854254e-01	
-6.4	2.975913e-01	2.974829e-01	2.975740e-01	
-6.2	3.102061e-01	3.100798e-01	3.101861e-01	
-6.0	3.232982e-01	3.231511e-01	3.232749e-01	
-5.8	3.368809e-01	3.367099e-01	3.368539e-01	
-5.6	3.509677e-01	3.507691e-01	3.509365e-01	
-5.4	3.655723e-01	3.653417e-01	3.655362e-01	
-5.2	3.807080e-01	3.804407e-01	3.806663e-01	
-5.0	3.963883e-01	3.960788e-01	3.963402e-01	
-4.8	4.126255e-01	4.122686e-01	4.125712e-01	
-4.6	4.294360e-01	4.290224e-01	4.293723e-01	
-4.4	4.468296e-01	4.463525e-01	4.467565e-01	
-4.2	4.648204e-01	4.642705e-01	4.647365e-01	
-4.0	4.834209e-01	4.827881e-01	4.833249e-01	
-3.8	5.026436e-01	5.019164e-01	5.025338e-01	
-3.6	5.225005e-01	5.216659e-01	5.223752e-01	
-3.4	5.430034e-01	5.420469e-01	5.428607e-01	
-3.2	5.641636e-01	5.630690e-01	5.640012e-01	
-3.0	5.859920e-01	5.847413e-01	5.858077e-01	
-2.8	6.084992e-01	6.070723e-01	6.082904e-01	
-2.6	6.316901e-01	6.300697e-01	6.314589e-01	
-2.4	6.555892e-01	6.537406e-01	6.553225e-01	
-2.2	6.801902e-01	6.780913e-01	6.798897e-01	
-2.0	7.055066e-01	7.031273e-01	7.051687e-01	
-1.8	7.315458e-01	7.288533e-01	7.311667e-01	
-1.6	7.583149e-01	7.552732e-01	7.578904e-01	
-1.4	7.858200e-01	7.823900e-01	7.853458e-01	
-1.2	8.140666e-01	8.102055e-01	8.135381e-01	
-1.0	8.430595e-01	8.387211e-01	8.424718e-01	
-0.8	8.728025e-01	8.679342e-01	8.721506e-01	
-0.6	9.032988e-01	8.978519e-01	9.025775e-01	
-0.4	9.345505e-01	9.284648e-01	9.337545e-01	
-0.2	9.665590e-01	9.597728e-01	9.656830e-01	
0.0	9.993249e-01	9.917725e-01	9.983635e-01	
0.2	1.032848e+00	1.024459e+00	1.031796e+00	
0.4	1.067126e+00	1.057828e+00	1.065978e+00	
0.6	1.102157e+00	1.091873e+00	1.100910e+00	
0.8	1.137938e+00	1.126587e+00	1.136587e+00	
1.0	1.174465e+00	1.161962e+00	1.173006e+00	
1.2	1.211732e+00	1.197990e+00	1.210163e+00	
1.4	1.249734e+00	1.234663e+00	1.248053e+00	
1.6	1.288461e+00	1.271970e+00	1.286670e+00	
1.8	1.327901e+00	1.309902e+00	1.326008e+00	
2.0	1.368063e+00	1.348448e+00	1.366059e+00	
2.2	1.408916e+00	1.387597e+00	1.406814e+00	
2.4	1.450456e+00	1.427339e+00	1.448267e+00	
2.6	1.492670e+00	1.467662e+00	1.490407e+00	
2.8	1.535544e+00	1.508555e+00	1.533224e+00	
3.0	1.579063e+00	1.550005e+00	1.576708e+00	
3.2	1.623211e+00	1.592001e+00	1.620849e+00	
3.4	1.667970e+00	1.634532e+00	1.665635e+00	
3.6	1.713323e+00	1.677585e+00	1.711054e+00	
3.8	1.759249e+00	1.721148e+00	1.757093e+00	
4.0	1.805728e+00	1.765211e+00	1.803741e+00	
4.2	1.852738e+00	1.809761e+00	1.850983e+00	
4.4	1.900256e+00	1.854788e+00	1.898808e+00	
4.6	1.948258e+00	1.900279e+00	1.947200e+00	
4.8	1.996720e+00	1.946225e+00	1.996146e+00	
5.0	2.045614e+00	1.992614e+00	2.045632e+00	
5.2	2.094916e+00	2.039435e+00	2.095643e+00	
5.4	2.144596e+00	2.086679e+00	2.146165e+00	
5.6	2.194628e+00	2.134334e+00	2.197182e+00	
5.8	2.244981e+00	2.182391e+00	2.248681e+00	
6.0	2.295628e+00	2.230841e+00	2.300645e+00	
6.2	2.346538e+00	2.279673e+00	2.353060e+00	
6.4	2.397682e+00	2.328877e+00	2.405911e+00	
6.6	2.449030e+00	2.378446e+00	2.459182e+00	
6.8	2.500551e+00	2.428369e+00	2.512858e+00	
7.0	2.552215e+00	2.478638e+00	2.566924e+00	
7.2	2.603994e+00	2.529243e+00	2.621363e+00	
7.4	2.655858e+00	2.580178e+00	2.676161e+00	
7.6	2.707778e+00	2.631432e+00	2.731302e+00	
7.8	2.759725e+00	2.682997e+00	2.786769e+00	
8.0	2.811673e+00	2.734867e+00	2.842547e+00	
8.2	2.863593e+00	2.787032e+00	2.898618e+00	
8.4	2.915460e+00	2.839485e+00	2.954966e+00	
8.6	2.967248e+00	2.892218e+00	3.011573e+00	
8.8	3.018933e+00	2.945224e+00	3.068420e+00	
9.0	3.070491e+00	2.998495e+00	3.125487e+00	
9.2	3.121899e+00	3.052023e+00	3.182756e+00	
9.4	3.173136e+00	3.105803e+00	3.240204e+00	
9.6	3.224180e+00	3.159825e+00	3.297809e+00	
9.8	3.275013e+00	3.214084e+00	3.355547e+00	
10.0	3.325614e+00	3.268572e+00	3.413393e+00	
10.2	3.375967e+00	3.323283e+00	3.471321e+00	
10.4	3.426054e+00	3.378209e+00	3.529303e+00	
10.6	3.475862e+00	3.433345e+00	3.587309e+00	
10.8	3.525368e+00	3.488682e+00	3.645308e+00	
11.0	3.574566e+00	3.544215e+00	3.703269e+00	
11.2	3.623440e+00	3.599936e+00	3.761159e+00	
11.4	3.671977e+00	3.655839e+00	3.818942e+00	
11.6	3.720165e+00	3.711917e+00	3.876583e+00	
11.8	3.767996e+00	3.768162e+00	3.934045e+00	
12.0	3.815458e+00	3.824568e+00	3.991291e+00	
12.2	3.862543e+00	3.881127e+00	4.048282e+00	
12.4	3.909242e+00	3.937830e+00	4.104978e+00	
12.6	3.955548e+00	3.994669e+00	4.161339e+00	
12.8	4.001453e+00	4.051634e+00	4.217324e+00	
13.0	4.046952e+00	4.108712e+00	4.272892e+00	
13.2	4.092039e+00	4.165892e+00	4.328000e+00	
13.4	4.136708e+00	4.223159e+00	4.382606e+00	
13.6	4.180955e+00	4.280493e+00	4.436666e+00	
13.8	4.224776e+00	4.337875e+00	4.490137e+00	
14.0	4.268167e+00	4.395280e+00	4.542975e+00	
14.2	4.311124e+00	4.452678e+00	4.595135e+00	
14.4	4.353644e+00	4.510036e+00	4.646576e+00	
14.6	4.395725e+00	4.567312e+00	4.697251e+00	
14.8	4.437362e+00	4.624462e+00	4.747119e+00	
15.0	4.478555e+00	4.681433e+00	4.796137e+00	
15.2	4.519299e+00	4.738165e+00	4.844264e+00	
15.4	4.559594e+00	4.794592e+00	4.891459e+00	
15.6	4.599437e+00	4.850641e+00	4.937684e+00	
15.8	4.638825e+00	4.906232e+00	4.982901e+00	
16.0	4.677757e+00	4.961279e+00	5.027074e+00	
16.2	4.716233e+00	5.015690e+00	5.070172e+00	
16.4	4.754249e+00	5.069368e+00	5.112163e+00	
16.6	4.791805e+00	5.122214e+00	5.153018e+00	
16.8	4.828901e+00	5.174123e+00	5.192713e+00	
17.0	4.865536e+00	5.224991e+00	5.231226e+00	
17.2	4.901710e+00	5.274712e+00	5.268536e+00	
17.4	4.937423e+00	5.323181e+00	5.304628e+00	
17.6	4.972676e+00	5.370297e+00	5.339490e+00	
17.8	5.007469e+00	5.415960e+00	5.373116e+00	
18.0	5.041804e+00	5.460078e+00	5.405490e+00	
18.2	5.075682e+00	5.502563e+00	5.436623e+00	
18.4	5.109103e+00	5.543334e+00	5.466513e+00	
18.6	5.142070e+00	5.582321e+00	5.495167e+00	
18.8	5.174580e+00	5.619461e+00	5.522597e+00	
19.0	5.206636e+00	5.654703e+00	5.548817e+00	
19.2	5.238236e+00	5.688007e+00	5.573847e+00	
19.4	5.269378e+00	5.719344e+00	5.597710e+00	
19.6	5.300058e+00	5.748699e+00	5.620432e+00	
19.8	5.330273e+00	5.776068e+00	5.642044e+00	
20.0	5.360013e+00	5.801462e+00	5.662580e+00	

